Identifying parent bodies of meteorites among near-Earth asteroids

Meteorites provide an important source of information about the formation and composition of asteroids, because the level of accuracy of studies and analyses performed in a laboratory cannot be achieved by any ground or space based observation. To better understand what asteroid types a meteorite represents, it is crucial to identify the body they originated from. In this paper, we aim to determine possible parent bodies for the known meteorite falls among the known population of near-Earth asteroids (NEAs). By using the similarity criterion $D_N$, based on geocentric quantities, we found 20 possible NEA-meteorite pairs. By performing additional numerical simulations of the backward dynamics, we found that 12 of these pairs may be associated with a possible separation event from the progenitor NEA, while the remaining 8 pairs appear to be ambiguous or random associations. The most interesting are the Pribram and Neuschwanstein meteorites, which are dynamically associated with (482488) 2012 SW20 with a common separation age dating back to about 20$-$30 kyr ago, and the Motopi Pan meteorite, that has three candidate parent bodies: (454100) 2013 BO73, 2017 MC3, and 2009 FZ4. The average time of separation between our meteorite list and the progenitor body appears to be about 10 kyr, a time consistent with what is expected from the collision frequency of small NEAs. Based on our results, we suggest that about 25 per cent of meteorites do not originate in the main belt, but mainly from little collision events happening between NEAs in the inner Solar System.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
